From Chinese Postman to Salesman and Beyond II: Inapproximability and Parameterized Complexity

A well-studied continuous model of graphs considers each edge as a continuous unit-length interval of points. In the problem $\delta$-Tour defined within this model, the objective to find a shortest tour that comes within a distance of $\delta$ of every point on every edge. This parameterized problem was introduced in the predecessor to this article and shown to be essentially equivalent to the Chinese Postman problem for $\delta = 0$, to the graphic Travel Salesman Problem (TSP) for $\delta = 1/2$, and close to first Vertex Cover and then Dominating Set for even larger $\delta$. Moreover, approximation algorithms for multiple parameter ranges were provided. In this article, we provide complementing inapproximability bounds and examine the fixed-parameter tractability of the problem. On the one hand, we show the following: (1) For every fixed $0 < \delta < 3/2$, the problem $\delta$-Tour is APX-hard, while for every fixed $\delta \geq 3/2$, the problem has no polynomial-time $o(\log{n})$-approximation unless P = NP. Our techniques also yield the new result that TSP remains APX-hard on cubic (and even cubic bipartite) graphs. (2) For every fixed $0 < \delta < 3/2$, the problem $\delta$-Tour is fixed-parameter tractable (FPT) when parameterized by the length of a shortest tour, while it is W[2]-hard for every fixed $\delta \geq 3/2$ and para-NP-hard for $\delta$ being part of the input. On the other hand, if $\delta$ is considered to be part of the input, then an interesting nontrivial phenomenon occurs when $\delta$ is a constant fraction of the number of vertices: (3) If $\delta$ is part of the input, then the problem can be solved in time $f(k)n^{O(k)}$, where $k = \lceil n/\delta \rceil$; however, assuming the Exponential-Time Hypothesis (ETH), there is no algorithm that solves the problem and runs in time $f(k)n^{o(k/\log k)}$.

==> metadata.txt <==
arXiv, conference version, to be updated to Part I: https://arxiv.org/abs/2410.10613

Authors:
Fabian Frei
Ahmed Ghazy
Tim A. Hartmann
Florian Hörsch
Dániel Marx

Emails:
fabian.frei@cispa.de
ahmed.ghazy@cispa.de
tim.hartmann@cispa.de
florian.hoersch@cispa.de
marx@cispa.de

Institute:
CISPA Helmholtz Center for Information Security, Saarbrücken
For Ahmed: CISPA Helmholtz Center for Information Security and Saarland University, Saarbrücken

ORCID:
https://orcid.org/0000-0002-1368-3205
https://orcid.org/0009-0009-7414-5871
https://orcid.org/0000-0002-1028-6351
https://orcid.org/0000-0002-5410-613X
https://orcid.org/0000-0002-5686-8314


Title 1:
From Chinese Postman to Salesman and Beyond I: Approximating Shortest Tours \delta-Covering All Points on All Edges

Keywords 1:
Chinese Postman Problem, Traveling Salesman Problem, Continuous Graphs, Approximation Algorithms


ASCII abstract 1:

A well-studied continuous model of graphs, introduced by Dearing and Francis [Transportation Science, 1974],
considers each edge as a continuous unit-length interval of points. 
For \delta >= 0, we introduce the problem \delta-Tour, where the objective is to find the shortest tour that comes within a distance of \delta of every point on every edge. It can be observed that 0-Tour is essentially equivalent to the Chinese Postman Problem, which is solvable in polynomial time. In contrast, 1/2-Tour is essentially equivalent to the Graphic Traveling Salesman Problem (TSP), which is NP-hard but admits a constant-factor approximation in polynomial time. We investigate \delta-Tour for other values of \delta, 
noting that the problem's behavior and the insights required to understand it differ significantly across various \delta regimes. 
We design polynomial-time approximation algorithms summarized as follows: 

(1) For every fixed 0 < \delta < 3/2, the problem \delta-Tour admits a constant-factor approximation.
(2) For every fixed \delta \>= 3/2, the problem admits an O(log n)-approximation. 
(3) If \delta is considered to be part of the input, then the problem admits an O(log^3 n)-approximation.

This is the first of two articles on the \delta-Tour problem. In the second one we complement the approximation algorithms presented here with inapproximability results and related to parameterized complexity. 


Title 2:
From Chinese Postman to Salesman and Beyond II: Inapproximability and Parameterized Complexity

Keywords 2:
Traveling Salesman Problem on Cubic Bipartite Graphs, Continuous Graphs, Inapproximability, Parameterized Complexity

ASCII abstract 2:
A well-studied continuous model of graphs, introduced by Dearing and Francis [Transportation Science, 1974],
considers each edge as a continuous unit-length interval of points. In the problem \delta-Tour defined within this model, the objective to find a shortest tour that comes within a distance of \delta of every point on every edge. 
This parameterized problem was introduced in the predecessor to this article and shown to be essentially equivalent to the Chinese Postman problem for \delta = 0, to the graphic Travel Salesman Problem (TSP) for \delta = 1/2, and close to first Vertex Cover and then Dominating Set for even larger \delta. Moreover, approximation algorithms for multiple parameter ranges were provided. 
In this article, we provide complementing inapproximability bounds and examine the  fixed-parameter tractability of
the problem. On the one hand, show the following:

(1) For every fixed 0 < \delta < 3/2, the problem \delta-Tour is APX-hard, while for every fixed \delta >= 3/2, the problem has no polynomial-time o(log n)-approximation unless P = NP. 

Our techniques also yield the new result that TSP remains \apx-hard on cubic (and even cubic bipartite) graphs. 

(2) For every fixed 0 < \delta < 3/2, the problem  \delta-Tour is fixed-parameter tractable (FPT) when parameterized by the length of a shortest tour, while it is W[2]-hard for every fixed \delta >= 3/2 and para-NP-hard for \delta being part of the input.

On the other hand, if \delta is considered to be part of the input, then an interesting nontrivial phenomenon occurs when \delta is a constant fraction of the number of vertices: 

(3) If \delta is part of the input, then the problem can be solved in time f(k)n^O(k), where k = \lceil n/\delta \rceil; however, assuming the Exponential-Time Hypothesis (ETH), there is no algorithm that solves the problem and runs in time f(k)n^o(k/\log k).
